HI absorption at z~0.7 against the lobe of the powerful radio galaxy PKS 0409-75

We present results from a search for the HI 21-cm line in absorption towards 16 bright radio sources with the 6-antenna commissioning array of the Australian Square Kilometre Array Pathfinder (ASKAP). Our targets were selected from the 2-Jy sample, a flux-limited survey of the southern radio sky with extensive multi-wavelength follow-up. Two sources were detected in HI absorption including a new detection towards the bright FRII radio galaxy PKS 0409-75 at a redshift of z=0.674. The HI absorption line is blueshifted by ~3300 km/s compared to the optical redshift of the host galaxy of PKS 0409-75 at z=0.693. Deep optical imaging and spectroscopic follow-up with the GMOS instrument on the Gemini-South telescope reveal that the HI absorption is associated with a galaxy in front of the southern radio lobe with a stellar mass of $3.2 - 6.8 \times 10^{11}M_\odot$, a star-formation rate of $\sim 1.24 M_\odot$ yr$^{-1}$ and an estimated HI column density of $2.16\times10^{21}$ cm$^{-2}$, assuming a spin temperature of $T_{\rm spin}=500$ K and source covering factor of $C_{\rm f}=0.3$. Using polarisation measurements of PKS 0409-75 from the literature we estimate the magnetic field of the absorbing galaxy to be ~14.5$\mu$G, consistent with field strengths observed in nearby spiral galaxies, but larger than expected for an elliptical galaxy. Results from this pilot study can inform future surveys as new wide-field telescopes allow us to search for 21-cm HI absorption towards all bright radio sources as opposed to smaller targeted samples.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
